Fast KVzip: Efficient and Accurate LLM Inference with Gated KV Eviction

Efficient key-value (KV) cache management is crucial for the practical deployment of large language models (LLMs), yet existing compression techniques often incur a trade-off between performance degradation and computational overhead. We propose a novel gating-based KV cache eviction method for frozen-weight LLMs that achieves high compression ratios with negligible computational cost. Our approach introduces lightweight sink-attention gating modules to identify and retain critical KV pairs, and integrates seamlessly into both the prefill and decoding stages. The proposed gate training algorithm relies on forward passes of an LLM, avoiding expensive backpropagation, while achieving strong task generalization through a task-agnostic reconstruction objective. Extensive experiments across the Qwen2.5-1M, Qwen3, and Gemma3 families show that our method maintains near-lossless performance while evicting up to 70% of the KV cache. The results are consistent across a wide range of tasks, including long-context understanding, code comprehension, and mathematical reasoning, demonstrating the generality of our approach.

==> data/aime.csv <==
budget,rkv-8b,snap-8b,streaming-8b,gate-8b,early-8b,full-8b,rkv-14b,snap-14b,streaming-14b,gate-14b,early-14b,full-14b
6144,70,72.9,54.6,74.6,42.5,75,72.1,75,57.1,78.8,45,80.1
4096,60,63.7,42.5,72.7,28.6,75,62.1,69.4,43.1,78.5,30,80.1
3074,47.9,56.1,34.6,69.6,22.9,75,53.6,63.3,34.4,76.9,22.5,80.1
2024,32.3,42.3,19.4,63.1,19.8,75,38.5,47.9,20.6,73.7,21.3,80.1

==> data/architecture.csv <==
ratio,kvzip-qwen3-8b,gate-qwen3-8b,snap-qwen3-8b,expect-qwen3-8b,duo-qwen3-8b,kvzip-qwen2.5-14b,gate-qwen2.5-14b,snap-qwen2.5-14b,expect-qwen2.5-14b,duo-qwen2.5-14b,kvzip-gemma3-12b,gate-gemma3-12b,snap-gemma3-12b,expect-gemma3-12b,duo-gemma3-12b,kvzip-qwen3-8b-fp8,gate-qwen3-8b-fp8,snap-qwen3-8b-fp8,expect-qwen3-8b-fp8,duo-qwen3-8b-fp8
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0.75,1.013,0.987,0.847,0.97,0.984,1.003,1.012,0.8,1.017,1.044,1.001,1.008,0.839,0.922,0.889,1.005,0.991,0.853,0.978,0.975
0.5,0.998,1.013,0.712,0.898,0.959,1.014,0.975,0.631,0.988,1.011,0.975,0.988,0.739,0.736,0.599,0.987,0.999,0.705,0.897,0.959
0.4,0.985,0.998,0.66,0.811,0.857,1.015,0.971,0.569,0.905,0.95,0.962,0.961,0.701,0.665,0.488,0.975,0.996,0.652,0.806,0.887
0.3,0.981,0.979,0.602,0.69,0.668,0.996,1.019,0.514,0.755,0.826,0.923,0.861,0.666,0.609,0.461,0.97,0.973,0.625,0.696,0.664
0.2,0.923,0.862,0.527,0.636,0.56,0.897,0.965,0.446,0.565,0.66,0.811,0.66,0.593,0.553,0.448,0.911,0.87,0.549,0.654,0.553

==> data/hyper-data.csv <==
ratio,50K,200K,short,500K,1M,50K-kv,200K-kv,short-kv,500K-kv,1M-kv
1,93.21,93.21,93.21,93.21,93.21,68.2,68.2,68.2,68.2,68.2
0.75,93.14,93.08,93.5,93.75,93.91,71.2,69.4,70.2,68,68.8
0.5,93.55,93.37,93.67,93.4,93.15,47.6,67.8,70.6,70.4,71.6
0.4,93.87,93.88,94.32,93.87,94.19,48.4,50.8,58.6,65.6,66.4
0.3,93.7,93.82,93.79,94.17,93.32,42.8,43.6,48,62.8,65.4
0.2,89.07,91.95,92.53,91.44,92.65,41.4,41.6,35.6,40.4,45.2

==> data/hyper-dim.csv <==
ratio,low,mid,high,low-kv,mid-kv,high-kv
1,93.21,93.21,93.21,68.2,68.2,68.2
0.75,93.49,93.91,93.66,69.4,68.8,70.4
0.5,93.3,93.15,93.97,72.6,71.6,70.2
0.4,94.27,94.19,94.15,66.4,66.4,65.2
0.3,94.33,93.32,94.1,66.6,65.4,66.2
0.2,92.46,92.65,92.75,60.8,45.2,44.8

==> data/hyper-sink.csv <==
ratio,0s,1s,4s,16s,64s,0-kv,1-kv,4-kv,16-kv,64-kv
1,93.21,93.21,93.21,93.21,93.21,68.2,68.2,68.2,68.2,68.2
0.75,93.48,93.49,93.49,93.91,93.24,64.6,63.6,63.6,68.8,66.6
0.5,93.77,93.59,93.52,93.15,93.37,43.6,48.8,68.2,71.6,67.4
0.4,93.93,94.18,93.8,94.19,93.92,42.8,44.4,46.8,66.4,68.8
0.3,93.88,93.56,94.38,93.32,93.7,38,39.8,42.2,65.4,55.6
0.2,92.5,92.56,92.85,92.65,92.27,41.6,40,37.8,45.2,42.6

==> data/hyper-window.csv <==
ratio,0w,256w,1k,2k,4k,8k,0w-kv,256w-kv,1k-kv,2k-kv,4k-kv,8k-kv
1,39.43,39.43,39.43,39.43,39.43,39.43,68.2,68.2,68.2,68.2,68.2,68.2
0.75,39.32,41.29,41.41,42.74,43.52,43.89,66.4,66,66.6,66,68.8,69
0.5,38.32,42.09,42.94,40.85,41.04,42.11,65.6,68.6,71.8,70.6,71.6,71.6
0.4,43.47,44.15,42.06,42.22,43.36,42.57,56,62.4,68.2,66.2,66.4,66.4
0.3,44.68,43.31,44.06,44.31,44.51,43.8,61.6,61,66.2,67.6,65.4,53.4
0.2,43.38,42,41.1,44.32,44.06,36.25,61,65.4,62.8,59.8,45.2,46.2

==> data/intro.csv <==
ratio,kvzip,gate,best
1,95.29,95.31,95.3
0.75,95.29,95.2,95.02
0.5,95.18,95.22,94.72
0.25,95.02,94.81,88.33
0.1,87.12,80.88,72.78

==> data/loss_train.csv <==
steps,layer0,layer1,layer2,layer3,layer4,layer5,layer6
100,0.494,0.928,0.99,1.705,2.238,2.44,1.314
200,0.196,0.359,0.379,0.652,1.307,1.159,0.852
300,0.198,0.376,0.382,0.622,1.264,1.105,0.81
400,0.199,0.36,0.363,0.622,1.275,1.1,0.819
500,0.202,0.368,0.383,0.628,1.256,1.1,0.817
600,0.201,0.367,0.379,0.619,1.284,1.136,0.808
700,0.206,0.359,0.383,0.626,1.285,1.131,0.804
800,0.206,0.363,0.371,0.627,1.249,1.105,0.804
900,0.2,0.355,0.388,0.634,1.28,1.112,0.788
1000,0.197,0.36,0.383,0.621,1.278,1.106,0.805
1100,0.203,0.354,0.367,0.61,1.24,1.093,0.79
1200,0.2,0.353,0.366,0.605,1.253,1.096,0.786
1300,0.198,0.356,0.373,0.623,1.267,1.127,0.821
1400,0.195,0.357,0.365,0.609,1.243,1.093,0.778
1500,0.194,0.35,0.365,0.607,1.256,1.093,0.782
1600,0.206,0.356,0.363,0.606,1.267,1.111,0.797
1700,0.195,0.355,0.373,0.608,1.251,1.092,0.776
1800,0.194,0.347,0.373,0.617,1.264,1.084,0.767
1900,0.196,0.346,0.372,0.618,1.262,1.098,0.787
2000,0.198,0.343,0.358,0.599,1.247,1.088,0.786
2100,0.19,0.348,0.373,0.607,1.253,1.095,0.774
2200,0.205,0.364,0.386,0.63,1.269,1.101,0.782
2300,0.194,0.342,0.358,0.604,1.253,1.091,0.796
2400,0.201,0.363,0.387,0.642,1.26,1.082,0.767
2500,0.191,0.338,0.363,0.61,1.237,1.072,0.758
2600,0.207,0.354,0.379,0.617,1.263,1.086,0.787
2700,0.198,0.351,0.366,0.613,1.252,1.093,0.79
2800,0.204,0.353,0.373,0.614,1.245,1.095,0.772
2900,0.192,0.356,0.372,0.612,1.256,1.071,0.761
3000,0.194,0.348,0.361,0.611,1.254,1.075,0.771
3100,0.193,0.341,0.36,0.596,1.24,1.08,0.776
3200,0.184,0.337,0.356,0.595,1.231,1.07,0.757
3300,0.197,0.348,0.367,0.594,1.22,1.065,0.749
3400,0.196,0.344,0.375,0.613,1.248,1.098,0.794
3500,0.2,0.349,0.357,0.595,1.231,1.082,0.77
3600,0.184,0.346,0.355,0.591,1.248,1.08,0.771
3700,0.187,0.339,0.358,0.593,1.243,1.078,0.766
3800,0.189,0.34,0.364,0.61,1.242,1.097,0.769
3900,0.202,0.348,0.37,0.602,1.232,1.082,0.766
4000,0.192,0.342,0.373,0.615,1.24,1.062,0.753
4100,0.192,0.342,0.361,0.599,1.237,1.06,0.754
4200,0.201,0.352,0.366,0.598,1.234,1.078,0.767
4300,0.188,0.337,0.362,0.604,1.241,1.073,0.763
4400,0.195,0.348,0.37,0.611,1.249,1.09,0.779
4500,0.195,0.341,0.365,0.604,1.235,1.077,0.778
4600,0.188,0.345,0.367,0.606,1.242,1.084,0.767
4700,0.195,0.347,0.375,0.614,1.248,1.088,0.78
4800,0.19,0.337,0.36,0.59,1.227,1.065,0.776
4900,0.191,0.347,0.363,0.604,1.231,1.069,0.772
5000,0.195,0.347,0.37,0.614,1.253,1.091,0.786

==> data/loss_val.csv <==
steps,layer0,layer1,layer2,layer3,layer4,layer5,layer6
100,0.497,0.937,0.994,1.704,2.248,2.428,1.296
200,0.207,0.373,0.393,0.656,1.297,1.139,0.842
300,0.205,0.369,0.386,0.637,1.282,1.124,0.822
400,0.204,0.366,0.383,0.631,1.276,1.118,0.814
500,0.204,0.364,0.381,0.627,1.274,1.114,0.809
600,0.203,0.363,0.38,0.625,1.27,1.113,0.804
700,0.203,0.362,0.379,0.624,1.269,1.109,0.802
800,0.203,0.36,0.378,0.622,1.269,1.108,0.801
900,0.202,0.36,0.378,0.621,1.266,1.105,0.799
1000,0.202,0.358,0.378,0.619,1.264,1.104,0.797
1100,0.202,0.358,0.376,0.619,1.264,1.103,0.796
1200,0.202,0.357,0.376,0.618,1.262,1.102,0.794
1300,0.202,0.357,0.376,0.617,1.262,1.101,0.793
1400,0.201,0.357,0.376,0.616,1.261,1.1,0.793
1500,0.201,0.355,0.375,0.616,1.26,1.099,0.792
1600,0.201,0.355,0.375,0.615,1.26,1.098,0.792
1700,0.201,0.355,0.375,0.614,1.258,1.098,0.791
1800,0.201,0.355,0.375,0.614,1.258,1.097,0.79
1900,0.201,0.354,0.374,0.613,1.259,1.096,0.789
2000,0.2,0.354,0.374,0.613,1.256,1.095,0.789
2100,0.2,0.354,0.373,0.613,1.256,1.095,0.789
2200,0.2,0.353,0.373,0.612,1.255,1.095,0.788
2300,0.2,0.354,0.373,0.612,1.255,1.094,0.788
2400,0.2,0.353,0.373,0.611,1.254,1.094,0.787
2500,0.2,0.354,0.373,0.611,1.253,1.093,0.787
2600,0.2,0.352,0.373,0.611,1.253,1.092,0.787
2700,0.2,0.352,0.371,0.609,1.251,1.09,0.784
2800,0.2,0.351,0.371,0.609,1.251,1.09,0.784
2900,0.199,0.351,0.371,0.609,1.25,1.089,0.784
3000,0.199,0.351,0.371,0.609,1.25,1.089,0.784
3100,0.199,0.351,0.371,0.609,1.25,1.089,0.783
3200,0.199,0.351,0.371,0.608,1.25,1.089,0.783
3300,0.199,0.351,0.371,0.609,1.25,1.089,0.783
3400,0.199,0.351,0.371,0.608,1.25,1.089,0.783
3500,0.199,0.35,0.371,0.608,1.25,1.089,0.783
3600,0.199,0.35,0.371,0.608,1.249,1.088,0.783
3700,0.199,0.35,0.37,0.608,1.249,1.088,0.783
3800,0.199,0.35,0.37,0.608,1.249,1.088,0.783
3900,0.199,0.35,0.37,0.607,1.247,1.087,0.782
4000,0.199,0.35,0.37,0.607,1.247,1.087,0.781
4100,0.199,0.35,0.37,0.607,1.247,1.087,0.781
4200,0.199,0.35,0.37,0.607,1.247,1.087,0.781
4300,0.199,0.349,0.37,0.607,1.248,1.087,0.781
4400,0.199,0.349,0.37,0.607,1.247,1.087,0.781
4500,0.199,0.349,0.37,0.607,1.247,1.087,0.781
4600,0.199,0.349,0.37,0.607,1.247,1.086,0.781
4700,0.199,0.349,0.37,0.607,1.247,1.086,0.781
4800,0.199,0.349,0.37,0.607,1.247,1.086,0.781
4900,0.199,0.349,0.369,0.607,1.247,1.086,0.781
5000,0.199,0.349,0.369,0.607,1.247,1.086,0.781

==> data/math.csv <==
budget,rkv-8b,snap-8b,streaming-8b,gate-8b,early-8b,full-8b,rkv-14b,snap-14b,streaming-14b,gate-14b,early-14b,full-14b
4096,94,93.2,90.4,94.6,87.8,94,93.6,94.6,92.8,95.8,90,96.2
3074,93,92.6,87.8,94.4,85.8,94,93,94.4,89,95.2,86.6,96.2
2024,89.6,91.4,80.6,93.6,80.8,94,90.9,93,84,94.8,82.2,96.2

==> data/opt-architecture.csv <==
ratio,linear-retv,mlp-retv,nosink-retv,attn-retv,linear-qa,mlp-qa,nosink-qa,attn-qa
1,68.2,68.2,68.2,68.2,93.2,93.2,93.2,93.2
0.75,64.6,64.6,64.6,68.8,93,93.6,93.5,93.9
0.5,59.4,63.8,43.6,71.6,93.3,93.6,93.8,93.6
0.4,56.4,58.4,42.8,66.4,94.1,94,93.9,93.8
0.3,58.4,56.2,38,65.4,92.3,93.7,93.9,93.3
0.2,56.2,52.6,41.6,45.2,92.2,92.7,92.5,92.7

==> data/opt-input.csv <==
ratio,key-prerope-retv,key-retv,hidden-retv,key-prerope-qa,key-qa,hidden-qa
1,68.2,68.2,68.2,93.2,93.2,93.2
0.75,65.4,60.6,68.8,93.9,93.2,93.9
0.5,50.4,48,71.6,93.9,93.9,93.6
0.4,46.2,46.8,66.4,94,93.6,93.8
0.3,43.2,40.4,65.4,93.7,93.8,93.3
0.2,33.8,37,45.2,91.9,91.2,92.7

==> data/opt-target.csv <==
ratio,qa-retv,next-retv,recon-retv,qa-qa,next-qa,recon-qa
1,68.2,68.2,68.2,93.2,93.2,93.2
0.75,56.6,5,68.8,93.3,93,93.9
0.5,13.2,2.6,71.6,91.1,88.2,93.6
0.4,2.4,2.4,66.4,87.1,85.1,93.8
0.3,1.8,2.4,65.4,77.2,81.5,93.3
0.2,1.4,2,45.2,64.7,69.3,92.7

==> data/pred.csv <==
seq,pred0,pred1,pred2,pred3,pred4,pred5,pred6,pred7,pred8,pred9,pred10,pred11,pred12,pred13,pred14,pred15,pred16,pred17,pred18,pred19,pred20,pred21,pred22,pred23,pred24,pred25,pred26,pred27,target0,target1,target2,target3,target4,target5,target6,target7,target8,target9,target10,target11,target12,target13,target14,target15,target16,target17,target18,target19,target20,target21,target22,target23,target24,target25,target26,target27
0,0.008,0.01,0.089,0.055,0.148,0.068,0.004,0.018,0.219,0.022,0.02,0.027,0.032,0.044,0.142,0.222,0.245,0.182,0.026,0.189,0.054,0.206,0.352,0.206,0.021,0.306,0.283,0.118,0.001,0.005,0.051,0.046,0.188,0.012,0.002,0.019,0.236,0.022,0.027,0.052,0.053,0.056,0.106,0.264,0.193,0.154,0.036,0.115,0.015,0.1,0.242,0.148,0.011,0.091,0.235,0.102
1,0.004,0.003,0.045,0.034,0.209,0.169,0.001,0.007,0.187,0.031,0.004,0.135,0.12,0.005,0.428,0.221,0.543,0.487,0.174,0.415,0.365,0.592,0.568,0.272,0.117,0.19,0.565,0.221,0.001,0.002,0.001,0.009,0.194,0.093,0,0.001,0.209,0.011,0.001,0.111,0.177,0.001,0.325,0.145,0.494,0.492,0.111,0.468,0.174,0.321,0.472,0.226,0.023,0.256,0.603,0.265
2,0.014,0.002,0.003,0.014,0.179,0.204,0.003,0.004,0.199,0.028,0.002,0.033,0.024,0.002,0.257,0.183,0.241,0.124,0.043,0.104,0.013,0.091,0.367,0.247,0.021,0.039,0.033,0.023,0.004,0.001,0.003,0.001,0.137,0.195,0,0.001,0.225,0.019,0,0.009,0.003,0,0.411,0.171,0.446,0.078,0.036,0.199,0.003,0.042,0.404,0.332,0.02,0.032,0.055,0.009
3,0.044,0.003,0.008,0.004,0.242,0.248,0.003,0.025,0.217,0.003,0.002,0.012,0.009,0.001,0.215,0.196,0.179,0.142,0.004,0.038,0.018,0.042,0.348,0.11,0.012,0.05,0.07,0.071,0.025,0.001,0.005,0.001,0.246,0.251,0,0.006,0.244,0.006,0.001,0.005,0.003,0,0.369,0.056,0.169,0.192,0.002,0.036,0.009,0.016,0.394,0.159,0.034,0.041,0.092,0.163
4,0.008,0.004,0.004,0.005,0.207,0.172,0.003,0.011,0.198,0.016,0.002,0.01,0.024,0.003,0.359,0.124,0.318,0.216,0.096,0.159,0.041,0.23,0.396,0.276,0.028,0.027,0.043,0.052,0.003,0.002,0.002,0.001,0.165,0.235,0,0.001,0.232,0.001,0,0.003,0.03,0,0.291,0.091,0.351,0.149,0.034,0.161,0.019,0.204,0.459,0.321,0.018,0.014,0.065,0.029
5,0.004,0.012,0.036,0.023,0.234,0.265,0.014,0.034,0.161,0.028,0.009,0.191,0.194,0.003,0.436,0.046,0.239,0.218,0.048,0.15,0.024,0.075,0.301,0.151,0.013,0.165,0.091,0.185,0,0.006,0.002,0.017,0.001,0.254,0.001,0.002,0.002,0.022,0.041,0.087,0.038,0.003,0.116,0.007,0.044,0.032,0.01,0.037,0.018,0.027,0.267,0.049,0.004,0.025,0.046,0.095
6,0.011,0.002,0.009,0.012,0.148,0.142,0.005,0.027,0.175,0.042,0.055,0.157,0.162,0.001,0.444,0.253,0.417,0.238,0.026,0.139,0.009,0.042,0.36,0.291,0.008,0.02,0.03,0.053,0.002,0.001,0.001,0.001,0.138,0.087,0,0.005,0.244,0.007,0.062,0.085,0.101,0,0.391,0.228,0.293,0.132,0.013,0.049,0.002,0.02,0.337,0.236,0.002,0.006,0.033,0.02
7,0.006,0.002,0.013,0.105,0.201,0.102,0.005,0.007,0.192,0.031,0.004,0.063,0.119,0.007,0.421,0.283,0.391,0.395,0.101,0.238,0.174,0.381,0.687,0.284,0.175,0.27,0.312,0.083,0.001,0.001,0.001,0.134,0.194,0.037,0,0.001,0.192,0.011,0,0.075,0.028,0,0.504,0.224,0.422,0.4,0.037,0.168,0.134,0.188,0.517,0.255,0.113,0.192,0.37,0.051
8,0.004,0.002,0.002,0.003,0.108,0.093,0.003,0.003,0.193,0.004,0.002,0.003,0.008,0.002,0.285,0.196,0.268,0.27,0.01,0.106,0.024,0.102,0.401,0.284,0.029,0.124,0.093,0.077,0.003,0,0.001,0.001,0.036,0.175,0,0,0.22,0.001,0,0.002,0.001,0,0.267,0.229,0.23,0.26,0.005,0.073,0.007,0.025,0.371,0.333,0.023,0.149,0.096,0.199
9,0.018,0.003,0.09,0.049,0.19,0.201,0.002,0.004,0.211,0.033,0.014,0.044,0.126,0.003,0.427,0.249,0.513,0.409,0.244,0.273,0.186,0.468,0.584,0.403,0.067,0.087,0.284,0.1,0.003,0.001,0.002,0.045,0.197,0.054,0,0.002,0.247,0.046,0.004,0.058,0.068,0,0.105,0.184,0.632,0.29,0.414,0.339,0.185,0.48,0.609,0.391,0.112,0.184,0.211,0.113
10,0.006,0.003,0.02,0.047,0.211,0.15,0.007,0.032,0.134,0.151,0.013,0.229,0.162,0.006,0.438,0.127,0.585,0.413,0.109,0.322,0.18,0.38,0.587,0.324,0.023,0.069,0.202,0.131,0.05,0.001,0.007,0.083,0.034,0.123,0.001,0.003,0.091,0.093,0.01,0.164,0.138,0,0.505,0.145,0.569,0.311,0.083,0.481,0.254,0.509,0.545,0.361,0.009,0.119,0.185,0.131
11,0.007,0.002,0.007,0.002,0.205,0.23,0.004,0.01,0.221,0.132,0.051,0.188,0.135,0.005,0.477,0.172,0.394,0.277,0.037,0.209,0.033,0.109,0.311,0.25,0.036,0.028,0.037,0.035,0.001,0.001,0.001,0.001,0.165,0.222,0,0.012,0.242,0.071,0.035,0.165,0.058,0,0.512,0.085,0.425,0.329,0.041,0.242,0.022,0.257,0.344,0.253,0.058,0.016,0.028,0.063
12,0.003,0.002,0.013,0.052,0.177,0.071,0.003,0.017,0.214,0.204,0.005,0.095,0.135,0.003,0.407,0.26,0.524,0.544,0.126,0.405,0.303,0.471,0.673,0.323,0.067,0.17,0.329,0.127,0.001,0.001,0.001,0.013,0.187,0.016,0,0.001,0.19,0.045,0.005,0.023,0.055,0,0.343,0.242,0.526,0.576,0.165,0.462,0.353,0.454,0.689,0.303,0.077,0.156,0.342,0.44
13,0.01,0.002,0.016,0.005,0.124,0.17,0.002,0.034,0.214,0.044,0.005,0.019,0.025,0.001,0.432,0.215,0.34,0.241,0.051,0.116,0.024,0.088,0.336,0.335,0.011,0.021,0.171,0.061,0.002,0.001,0.001,0.002,0.072,0.128,0,0.014,0.207,0.01,0.004,0.019,0.009,0,0.495,0.182,0.28,0.25,0.008,0.152,0.004,0.025,0.331,0.339,0.012,0.018,0.202,0.154
14,0.006,0.002,0.037,0.049,0.114,0.036,0.005,0.009,0.198,0.011,0.004,0.049,0.067,0.003,0.369,0.244,0.445,0.425,0.067,0.216,0.087,0.399,0.636,0.305,0.069,0.254,0.265,0.26,0.001,0.001,0.016,0.04,0.156,0.009,0,0.001,0.192,0.009,0.001,0.042,0.007,0.001,0.305,0.256,0.49,0.428,0.046,0.169,0.049,0.36,0.626,0.311,0.071,0.424,0.278,0.292
15,0.004,0.002,0.002,0.002,0.108,0.086,0.004,0.002,0.141,0.002,0.001,0.003,0.004,0.002,0.286,0.106,0.233,0.155,0.009,0.134,0.011,0.018,0.296,0.181,0.008,0.025,0.06,0.027,0,0.001,0,0.002,0,0.037,0,0,0.001,0.001,0,0,0,0,0.26,0.013,0.214,0.14,0.003,0.205,0.016,0.037,0.271,0.177,0.011,0.024,0.022,0.014
16,0.008,0.002,0.003,0.004,0.094,0.147,0.004,0.007,0.183,0.009,0.008,0.052,0.018,0.001,0.32,0.204,0.222,0.186,0.004,0.099,0.027,0.101,0.319,0.222,0.014,0.148,0.054,0.019,0.001,0.001,0,0.001,0.017,0.137,0,0.001,0.2,0.006,0.004,0.094,0.008,0,0.295,0.251,0.172,0.144,0.001,0.096,0.025,0.072,0.401,0.172,0.025,0.164,0.059,0.043
17,0.006,0.004,0.022,0.006,0.2,0.154,0.013,0.031,0.215,0.097,0.02,0.165,0.234,0.004,0.52,0.196,0.505,0.382,0.082,0.252,0.134,0.185,0.304,0.21,0.012,0.027,0.083,0.036,0.002,0.002,0.007,0.001,0.209,0.014,0.001,0.001,0.246,0.227,0.09,0.062,0.048,0,0.461,0.221,0.685,0.5,0.25,0.216,0.099,0.286,0.369,0.253,0.011,0.02,0.187,0.026
18,0.007,0.002,0.034,0.038,0.21,0.161,0.001,0.027,0.22,0.011,0.002,0.027,0.003,0.003,0.364,0.26,0.336,0.331,0.018,0.119,0.045,0.18,0.424,0.421,0.06,0.15,0.182,0.225,0.017,0.001,0.007,0.027,0.115,0.069,0,0.003,0.244,0.024,0.001,0.006,0.001,0.002,0.347,0.249,0.379,0.304,0.004,0.066,0.017,0.142,0.429,0.434,0.079,0.052,0.248,0.322
19,0.011,0.002,0.008,0.005,0.108,0.023,0.002,0.005,0.137,0.005,0.002,0.005,0.002,0.002,0.302,0.256,0.289,0.208,0.015,0.082,0.012,0.051,0.372,0.368,0.019,0.091,0.18,0.115,0.001,0,0.002,0.001,0.032,0.008,0,0,0.139,0.012,0.002,0.002,0.001,0.001,0.261,0.252,0.373,0.161,0.004,0.058,0.005,0.016,0.327,0.329,0.008,0.019,0.128,0.129
20,0.01,0.002,0.024,0.02,0.217,0.221,0.002,0.062,0.233,0.178,0.04,0.252,0.116,0.007,0.487,0.248,0.467,0.434,0.089,0.243,0.214,0.256,0.398,0.383,0.016,0.283,0.056,0.324,0.024,0.001,0.004,0.058,0.005,0.201,0,0.019,0.027,0.258,0.023,0.071,0.114,0,0.329,0.087,0.538,0.309,0.094,0.573,0.051,0.278,0.614,0.394,0.058,0.403,0.143,0.326
21,0.004,0.002,0.045,0.018,0.238,0.17,0.001,0.003,0.142,0.004,0.001,0.001,0.003,0.001,0.254,0.054,0.036,0.097,0.01,0.048,0.01,0.033,0.313,0.202,0.022,0.216,0.293,0.16,0,0.001,0.002,0.004,0.238,0.06,0,0.001,0.127,0.001,0,0,0.001,0.001,0.25,0.021,0.066,0.108,0.003,0.036,0.01,0.036,0.293,0.225,0.015,0.248,0.213,0.08
22,0.007,0.002,0.028,0.119,0.145,0.123,0.002,0.019,0.215,0.003,0.001,0.011,0.01,0.001,0.38,0.256,0.32,0.275,0.059,0.139,0.1,0.303,0.421,0.366,0.046,0.251,0.26,0.203,0.001,0.001,0.001,0.025,0.098,0.033,0,0.002,0.234,0.002,0,0.005,0.002,0.001,0.39,0.253,0.346,0.268,0.008,0.134,0.069,0.271,0.43,0.393,0.064,0.258,0.402,0.29
23,0.014,0.01,0.021,0.008,0.142,0.351,0.035,0.034,0.089,0.066,0.08,0.214,0.402,0.026,0.642,0.165,0.689,0.455,0.053,0.379,0.039,0.197,0.318,0.287,0.134,0.172,0.153,0.145,0.008,0.008,0.004,0.002,0.105,0.052,0.005,0.005,0.078,0.07,0.087,0.227,0.231,0.003,0.612,0.136,0.694,0.646,0.023,0.303,0.015,0.192,0.281,0.161,0.094,0.084,0.071,0.138
24,0.014,0.002,0.03,0.008,0.154,0.161,0.003,0.006,0.199,0.188,0.006,0.108,0.037,0.001,0.291,0.199,0.189,0.102,0.037,0.15,0.071,0.155,0.341,0.15,0.014,0.013,0.019,0.019,0.01,0.001,0.001,0.003,0.121,0.093,0,0.001,0.216,0.121,0.001,0.009,0.007,0,0.305,0.244,0.322,0.1,0.028,0.14,0.135,0.092,0.375,0.035,0.004,0.002,0.002,0.003
25,0.011,0.002,0.033,0.003,0.164,0.123,0.003,0.038,0.22,0.044,0.004,0.085,0.008,0.002,0.233,0.219,0.155,0.111,0.01,0.053,0.01,0.028,0.311,0.168,0.005,0.023,0.064,0.066,0.001,0,0.004,0.002,0.007,0.005,0,0.003,0.016,0.013,0.001,0.001,0,0,0.18,0.22,0.206,0.107,0.003,0.094,0.004,0.014,0.277,0.208,0.001,0.016,0.018,0.023
26,0.044,0.002,0.003,0.002,0.237,0.192,0.002,0.025,0.194,0.192,0.009,0.281,0.189,0.001,0.476,0.169,0.452,0.238,0.083,0.25,0.137,0.224,0.353,0.14,0.046,0.022,0.021,0.019,0.016,0.001,0.001,0.001,0.211,0.204,0,0.003,0.23,0.13,0.011,0.24,0.097,0,0.494,0.058,0.451,0.216,0.069,0.332,0.155,0.221,0.325,0.314,0.058,0.034,0.07,0.009
27,0.01,0.002,0.023,0.036,0.199,0.136,0.005,0.058,0.191,0.128,0.037,0.191,0.157,0.026,0.415,0.2,0.345,0.451,0.022,0.17,0.093,0.237,0.407,0.258,0.021,0.081,0.174,0.068,0.001,0.001,0.001,0.009,0.137,0.063,0,0.009,0.154,0.026,0.013,0.151,0.186,0.003,0.454,0.144,0.415,0.44,0.063,0.267,0.077,0.338,0.629,0.271,0.065,0.085,0.226,0.049
28,0.009,0.002,0.038,0.059,0.231,0.186,0.004,0.035,0.217,0.044,0.008,0.072,0.087,0.003,0.409,0.267,0.342,0.441,0.02,0.15,0.07,0.272,0.475,0.454,0.1,0.145,0.292,0.259,0.002,0.001,0.002,0.078,0.243,0.178,0,0.023,0.237,0.006,0.002,0.016,0.024,0,0.362,0.254,0.231,0.422,0.01,0.048,0.109,0.23,0.514,0.431,0.068,0.069,0.356,0.217
29,0.022,0.004,0.006,0.004,0.199,0.172,0.004,0.013,0.207,0.007,0.002,0.019,0.015,0.019,0.232,0.135,0.221,0.187,0.022,0.113,0.066,0.095,0.292,0.163,0.024,0.035,0.063,0.05,0.008,0.003,0.002,0.002,0.229,0.139,0,0.007,0.245,0.009,0.003,0.005,0.012,0.002,0.222,0.067,0.208,0.14,0.062,0.168,0.044,0.134,0.272,0.235,0.04,0.067,0.117,0.134
30,0.044,0.002,0.023,0.004,0.174,0.229,0.005,0.075,0.232,0.038,0.014,0.045,0.013,0.003,0.268,0.227,0.265,0.176,0.015,0.122,0.027,0.065,0.332,0.127,0.024,0.032,0.05,0.074,0.018,0.001,0.002,0.002,0.001,0.148,0,0.008,0.014,0.002,0.001,0.008,0.001,0,0.202,0.034,0.35,0.244,0.011,0.133,0.017,0.141,0.34,0.191,0.017,0.066,0.095,0.066
31,0.005,0.002,0.024,0.02,0.21,0.204,0.004,0.056,0.205,0.023,0.003,0.031,0.011,0.004,0.286,0.241,0.189,0.205,0.027,0.071,0.046,0.052,0.378,0.303,0.019,0.139,0.054,0.182,0.001,0.001,0.001,0.014,0.194,0.195,0,0.021,0.135,0.042,0,0.003,0.005,0.001,0.307,0.25,0.317,0.209,0.019,0.062,0.02,0.055,0.295,0.348,0.02,0.136,0.139,0.292
32,0.014,0.002,0.022,0.015,0.195,0.182,0.004,0.019,0.226,0.033,0.005,0.01,0.007,0.004,0.235,0.223,0.203,0.206,0.011,0.056,0.035,0.039,0.414,0.241,0.01,0.027,0.021,0.014,0.004,0.001,0.002,0.007,0.067,0.157,0,0.007,0.212,0.01,0.002,0.001,0,0,0.291,0.247,0.146,0.075,0.002,0.018,0.029,0.049,0.418,0.194,0.002,0.013,0.013,0.008
33,0.007,0.002,0.007,0.001,0.152,0.133,0.002,0.011,0.212,0.033,0.002,0.02,0.009,0.001,0.307,0.213,0.347,0.342,0.043,0.126,0.042,0.226,0.407,0.181,0.011,0.054,0.047,0.039,0.002,0.002,0,0.001,0.092,0.022,0,0.001,0.222,0.008,0.001,0.017,0.003,0,0.249,0.203,0.228,0.481,0.012,0.095,0.046,0.187,0.36,0.311,0.029,0.195,0.132,0.143
34,0.009,0.002,0.007,0.023,0.147,0.06,0.007,0.016,0.221,0.072,0.014,0.115,0.095,0.012,0.405,0.219,0.34,0.363,0.067,0.202,0.073,0.232,0.523,0.343,0.05,0.293,0.202,0.079,0.037,0.001,0.005,0.047,0.113,0.018,0,0.011,0.209,0.073,0.001,0.073,0.017,0.004,0.34,0.199,0.493,0.53,0.122,0.393,0.045,0.554,0.633,0.272,0.006,0.146,0.256,0.147
35,0.002,0.002,0.001,0.003,0.143,0.063,0.004,0.005,0.195,0.052,0.017,0.115,0.067,0.004,0.474,0.176,0.404,0.365,0.105,0.268,0.133,0.187,0.515,0.287,0.032,0.167,0.185,0.067,0.001,0.001,0.001,0.002,0.002,0.124,0,0.001,0.024,0.092,0.004,0.005,0.049,0,0.487,0.041,0.519,0.434,0.209,0.354,0.231,0.208,0.485,0.35,0.027,0.274,0.262,0.097
36,0.016,0.002,0.007,0.024,0.149,0.069,0.003,0.003,0.221,0.002,0.001,0.006,0.002,0.001,0.21,0.217,0.203,0.188,0.006,0.059,0.03,0.099,0.444,0.337,0.099,0.115,0.175,0.198,0.003,0.001,0.003,0.015,0.123,0.011,0,0.001,0.243,0.001,0,0,0,0,0.259,0.148,0.284,0.218,0.002,0.028,0.008,0.062,0.584,0.404,0.189,0.082,0.222,0.169
37,0.031,0.002,0.035,0.09,0.219,0.129,0.004,0.007,0.218,0.005,0.002,0.008,0.035,0.004,0.385,0.235,0.352,0.468,0.109,0.19,0.121,0.352,0.57,0.339,0.152,0.403,0.48,0.115,0.001,0.001,0.007,0.06,0.22,0.167,0,0.002,0.216,0.002,0,0.025,0.061,0.001,0.475,0.274,0.626,0.576,0.224,0.288,0.162,0.354,0.503,0.307,0.172,0.322,0.489,0.148
38,0.022,0.002,0.002,0.003,0.226,0.237,0.003,0.017,0.183,0.006,0.002,0.008,0.003,0.001,0.278,0.244,0.266,0.17,0.023,0.063,0.008,0.063,0.316,0.204,0.016,0.041,0.095,0.01,0.004,0.001,0.001,0.003,0.221,0.147,0,0.001,0.24,0.003,0.001,0.005,0.001,0.001,0.259,0.236,0.377,0.145,0.017,0.044,0.008,0.099,0.359,0.251,0.027,0.067,0.295,0.022
39,0.007,0.005,0.01,0.034,0.213,0.211,0.015,0.023,0.212,0.092,0.007,0.117,0.024,0.003,0.445,0.243,0.415,0.369,0.093,0.122,0.095,0.137,0.325,0.261,0.018,0.027,0.047,0.063,0.004,0.005,0.014,0.007,0.077,0.173,0.002,0.005,0.201,0.04,0.002,0.026,0.011,0.003,0.392,0.259,0.441,0.343,0.077,0.169,0.104,0.293,0.35,0.267,0.017,0.035,0.093,0.124
40,0.006,0.003,0.008,0.005,0.094,0.087,0.005,0.02,0.226,0.002,0.004,0.006,0.006,0.001,0.37,0.243,0.502,0.302,0.024,0.089,0.038,0.109,0.47,0.385,0.015,0.088,0.09,0.012,0.006,0.003,0.007,0.011,0.002,0.075,0,0.013,0.005,0.002,0.001,0.001,0.023,0.001,0.075,0.012,0.393,0.114,0.006,0.087,0.027,0.032,0.314,0.352,0.024,0.174,0.108,0.027
41,0.017,0.003,0.025,0.054,0.207,0.102,0.005,0.051,0.215,0.071,0.005,0.057,0.061,0.007,0.533,0.263,0.402,0.421,0.082,0.265,0.169,0.301,0.562,0.404,0.07,0.447,0.191,0.185,0.008,0.002,0.01,0.061,0.225,0.204,0,0.022,0.232,0.015,0.001,0.014,0.015,0,0.49,0.259,0.246,0.324,0.028,0.448,0.133,0.177,0.467,0.408,0.025,0.45,0.073,0.228
42,0.004,0.002,0.019,0.029,0.205,0.137,0.002,0.013,0.235,0.132,0.044,0.179,0.209,0.016,0.527,0.272,0.457,0.415,0.105,0.261,0.154,0.445,0.558,0.461,0.039,0.367,0.268,0.566,0.001,0.001,0.006,0.035,0.218,0.104,0,0.008,0.246,0.024,0.009,0.216,0.164,0.001,0.488,0.265,0.521,0.318,0.025,0.278,0.213,0.385,0.453,0.342,0.029,0.353,0.332,0.66
43,0.013,0.004,0.021,0.003,0.171,0.202,0.013,0.034,0.243,0.074,0.01,0.102,0.055,0.005,0.561,0.21,0.47,0.493,0.114,0.261,0.055,0.411,0.501,0.187,0.019,0.052,0.076,0.054,0.006,0.002,0.002,0.001,0.238,0.098,0,0.002,0.242,0.194,0.001,0.043,0.008,0.003,0.499,0.156,0.554,0.38,0.054,0.254,0.024,0.398,0.482,0.229,0.006,0.053,0.069,0.039
44,0.011,0.002,0.004,0.003,0.176,0.138,0.013,0.021,0.247,0.164,0.053,0.274,0.279,0.026,0.57,0.284,0.484,0.302,0.061,0.175,0.034,0.112,0.313,0.221,0.011,0.011,0.02,0.023,0.001,0.002,0,0.001,0.131,0.024,0.001,0.004,0.247,0.062,0.007,0.197,0.1,0,0.487,0.219,0.573,0.277,0.056,0.295,0.028,0.1,0.325,0.242,0.033,0.003,0.011,0.005
45,0.008,0.002,0.008,0.026,0.217,0.078,0.009,0.029,0.214,0.039,0.012,0.025,0.032,0.004,0.418,0.258,0.415,0.43,0.088,0.154,0.052,0.178,0.489,0.373,0.018,0.073,0.217,0.009,0.001,0.001,0.004,0.042,0.001,0.051,0,0.003,0.024,0.005,0.001,0.021,0.003,0,0.042,0.216,0.316,0.128,0.132,0.143,0.029,0.226,0.311,0.112,0.006,0.116,0.141,0.009
46,0.01,0.002,0.01,0.002,0.068,0.131,0.002,0.003,0.164,0.003,0.002,0.003,0.003,0.002,0.243,0.204,0.256,0.118,0.011,0.08,0.022,0.038,0.342,0.163,0.006,0.011,0.03,0.015,0.002,0.001,0.001,0.001,0.027,0.137,0,0,0.206,0,0,0,0.001,0,0.217,0.255,0.297,0.109,0.005,0.085,0.007,0.064,0.456,0.178,0.023,0.03,0.114,0.016
47,0.002,0.002,0.006,0.01,0.153,0.134,0.004,0.022,0.233,0.004,0.002,0.009,0.005,0.003,0.29,0.259,0.204,0.243,0.004,0.062,0.034,0.092,0.498,0.428,0.057,0.235,0.228,0.1,0,0.001,0.003,0.003,0.147,0.026,0,0.004,0.244,0.001,0,0.001,0,0.001,0.456,0.278,0.223,0.261,0.004,0.049,0.015,0.081,0.413,0.464,0.031,0.215,0.238,0.129
48,0.008,0.003,0.004,0.004,0.139,0.087,0.002,0.023,0.206,0.015,0.002,0.004,0.004,0.003,0.25,0.154,0.159,0.193,0.012,0.067,0.033,0.057,0.331,0.21,0.014,0.052,0.07,0.072,0.003,0.001,0.002,0.001,0.095,0.024,0,0.001,0.234,0.007,0,0.001,0.001,0,0.243,0.249,0.285,0.276,0.005,0.032,0.03,0.04,0.265,0.251,0.011,0.063,0.115,0.121
49,0.012,0.002,0.002,0.027,0.216,0.157,0.003,0.005,0.222,0.004,0.002,0.003,0.003,0.002,0.285,0.226,0.158,0.263,0.015,0.045,0.012,0.064,0.36,0.431,0.019,0.07,0.075,0.032,0.003,0.001,0.003,0.027,0.197,0.111,0,0.001,0.248,0,0,0.001,0.001,0,0.371,0.258,0.208,0.187,0.002,0.036,0.006,0.027,0.366,0.343,0.009,0.117,0.232,0.082
50,0.014,0.002,0.004,0.02,0.192,0.096,0.007,0.042,0.211,0.193,0.018,0.217,0.094,0.02,0.585,0.205,0.394,0.326,0.05,0.256,0.07,0.402,0.515,0.352,0.018,0.062,0.171,0.149,0.01,0.001,0.002,0.022,0.001,0.026,0.001,0.006,0.022,0.16,0.005,0.242,0.061,0.001,0.543,0.175,0.673,0.243,0.183,0.432,0.055,0.37,0.572,0.452,0.015,0.17,0.237,0.193
51,0.022,0.004,0.006,0.003,0.092,0.126,0.002,0.009,0.148,0.005,0.002,0.014,0.008,0.006,0.224,0.051,0.104,0.048,0.004,0.051,0.015,0.018,0.284,0.144,0.011,0.018,0.031,0.041,0.004,0.002,0.004,0.001,0.032,0.164,0.001,0.002,0.238,0.001,0,0.001,0.001,0,0.218,0.007,0.027,0.026,0.002,0.061,0.009,0.047,0.263,0.125,0.021,0.006,0.049,0.009
52,0.01,0.002,0.003,0.008,0.133,0.066,0.003,0.004,0.206,0.043,0.002,0.065,0.018,0,0.316,0.236,0.327,0.274,0.015,0.114,0.114,0.194,0.543,0.293,0.021,0.036,0.084,0.065,0.007,0.001,0.001,0.008,0.146,0.071,0,0.001,0.241,0.087,0.001,0.016,0.001,0,0.268,0.251,0.41,0.256,0.02,0.073,0.034,0.09,0.476,0.288,0.003,0.043,0.086,0.029
53,0.006,0.004,0.008,0.003,0.185,0.181,0.02,0.066,0.189,0.151,0.057,0.3,0.365,0.016,0.58,0.202,0.506,0.321,0.097,0.225,0.045,0.124,0.302,0.292,0.023,0.089,0.195,0.045,0.003,0.002,0.002,0.001,0.158,0.193,0.001,0.015,0.191,0.164,0.059,0.173,0.263,0.002,0.545,0.111,0.524,0.4,0.132,0.223,0.025,0.174,0.289,0.461,0.032,0.128,0.383,0.116
54,0.006,0.002,0.004,0.003,0.105,0.114,0.004,0.026,0.164,0.009,0.002,0.024,0.014,0.002,0.283,0.208,0.276,0.221,0.017,0.088,0.022,0.043,0.311,0.15,0.01,0.072,0.036,0.071,0.011,0.001,0.003,0.003,0.103,0.019,0,0.004,0.151,0.001,0,0.003,0.001,0,0.317,0.245,0.121,0.136,0.012,0.106,0.014,0.022,0.297,0.164,0.002,0.051,0.062,0.063
55,0.004,0.002,0.002,0.005,0.103,0.096,0.006,0.007,0.219,0.009,0.002,0.002,0.006,0.003,0.324,0.224,0.244,0.222,0.025,0.075,0.039,0.196,0.466,0.296,0.025,0.072,0.047,0.023,0.004,0.001,0.001,0.003,0,0.077,0.001,0.001,0.005,0.002,0.001,0.003,0.001,0.001,0.254,0.098,0.284,0.226,0.01,0.085,0.032,0.297,0.508,0.33,0.06,0.064,0.144,0.055
56,0.009,0.003,0.005,0.002,0.218,0.22,0.009,0.058,0.223,0.117,0.016,0.13,0.131,0.015,0.632,0.206,0.431,0.353,0.128,0.211,0.036,0.109,0.338,0.252,0.029,0.022,0.106,0.037,0.003,0.001,0.002,0.002,0.243,0.076,0.001,0.005,0.243,0.096,0.008,0.095,0.199,0.005,0.618,0.25,0.606,0.435,0.23,0.298,0.028,0.173,0.285,0.214,0.013,0.017,0.09,0.014
57,0.011,0.002,0.001,0.004,0.089,0.123,0.005,0.034,0.209,0.091,0.044,0.215,0.091,0.01,0.543,0.237,0.348,0.344,0.053,0.146,0.053,0.079,0.383,0.369,0.013,0.049,0.095,0.039,0.008,0.001,0.001,0.001,0.127,0.038,0.001,0.005,0.179,0.067,0.028,0.358,0.013,0,0.274,0.113,0.293,0.194,0.059,0.127,0.021,0.054,0.387,0.321,0.002,0.011,0.059,0.009
58,0.008,0.002,0.002,0.003,0.184,0.178,0.002,0.018,0.208,0.083,0.003,0.041,0.017,0.002,0.381,0.241,0.23,0.267,0.041,0.147,0.019,0.148,0.393,0.266,0.01,0.033,0.063,0.022,0.01,0.002,0.001,0.001,0.237,0.211,0,0.002,0.248,0.21,0.002,0.034,0.031,0,0.389,0.22,0.306,0.22,0.027,0.078,0.016,0.154,0.374,0.27,0.003,0.029,0.091,0.035
59,0.004,0.002,0.005,0.009,0.241,0.259,0.004,0.051,0.189,0.045,0.002,0.017,0.004,0.001,0.261,0.13,0.122,0.178,0.082,0.126,0.042,0.113,0.34,0.204,0.037,0.348,0.281,0.111,0.001,0,0.005,0.003,0.241,0.278,0,0.008,0.178,0.005,0,0.005,0.001,0.001,0.265,0.177,0.063,0.15,0.071,0.091,0.022,0.082,0.37,0.253,0.021,0.285,0.544,0.064
60,0.008,0.002,0.005,0.069,0.203,0.138,0.002,0.038,0.212,0.062,0.007,0.028,0.012,0.003,0.383,0.261,0.408,0.419,0.046,0.142,0.043,0.197,0.392,0.367,0.057,0.205,0.384,0.384,0.002,0,0.022,0.114,0.049,0.025,0,0.004,0.056,0.077,0.002,0.002,0.001,0,0.256,0.218,0.566,0.499,0.022,0.234,0.02,0.304,0.482,0.442,0.162,0.132,0.648,0.416
61,0.009,0.002,0.014,0.026,0.182,0.087,0.006,0.034,0.215,0.098,0.006,0.08,0.074,0.003,0.386,0.261,0.337,0.319,0.036,0.146,0.071,0.352,0.468,0.44,0.044,0.311,0.279,0.33,0.001,0,0.002,0.037,0.121,0.096,0,0.005,0.237,0.085,0.002,0.054,0.062,0,0.35,0.246,0.411,0.32,0.023,0.161,0.082,0.381,0.554,0.381,0.062,0.387,0.369,0.384
62,0.025,0.002,0.015,0.019,0.119,0.02,0.004,0.018,0.092,0.008,0.015,0.196,0.026,0.004,0.284,0.174,0.325,0.269,0.02,0.116,0.056,0.12,0.48,0.288,0.05,0.044,0.209,0.132,0.012,0.001,0.012,0.011,0.102,0.117,0,0.003,0.186,0.001,0.007,0.093,0.003,0.002,0.277,0.227,0.326,0.413,0.015,0.149,0.018,0.089,0.489,0.221,0.019,0.029,0.12,0.048
63,0.008,0.002,0.006,0.021,0.243,0.266,0.005,0.044,0.224,0.036,0.007,0.006,0.004,0.004,0.283,0.246,0.272,0.288,0.003,0.084,0.018,0.08,0.326,0.356,0.044,0.132,0.03,0.077,0.009,0.001,0.003,0.021,0.249,0.166,0,0.001,0.226,0.01,0.003,0.001,0.002,0.001,0.25,0.23,0.267,0.246,0.002,0.043,0.005,0.018,0.257,0.241,0.023,0.059,0.054,0.113
64,0.02,0.002,0.005,0.027,0.227,0.091,0.008,0.032,0.194,0.149,0.023,0.302,0.334,0.014,0.659,0.262,0.521,0.521,0.218,0.389,0.197,0.47,0.612,0.371,0.028,0.113,0.358,0.118,0.003,0.001,0.007,0.028,0.237,0.065,0.001,0.009,0.238,0.035,0.01,0.216,0.059,0.003,0.432,0.218,0.487,0.47,0.046,0.185,0.075,0.202,0.432,0.365,0.015,0.094,0.301,0.112
65,0.013,0.002,0.005,0.008,0.187,0.125,0.007,0.031,0.22,0.062,0.007,0.193,0.039,0.002,0.397,0.242,0.384,0.379,0.04,0.108,0.062,0.229,0.474,0.442,0.017,0.211,0.297,0.219,0.003,0.001,0.007,0.022,0.004,0.179,0.003,0.012,0.046,0.027,0.001,0.011,0.022,0.001,0.129,0.173,0.044,0.046,0.008,0.048,0.008,0.063,0.027,0.019,0.001,0.008,0.028,0.028
66,0.008,0.002,0.106,0.192,0.145,0.21,0.019,0.03,0.199,0.102,0.029,0.217,0.186,0.016,0.288,0.265,0.334,0.337,0.042,0.258,0.166,0.318,0.643,0.302,0.043,0.066,0.137,0.124,0.003,0.001,0.039,0.144,0.055,0.204,0.002,0.018,0.162,0.05,0.01,0.035,0.077,0.002,0.236,0.183,0.259,0.394,0.015,0.26,0.164,0.193,0.504,0.199,0.03,0.033,0.031,0.083
67,0.007,0.002,0.01,0.002,0.217,0.207,0.005,0.055,0.223,0.191,0.018,0.317,0.342,0.016,0.565,0.21,0.401,0.284,0.091,0.151,0.067,0.124,0.331,0.234,0.03,0.03,0.035,0.028,0.003,0.002,0.002,0.002,0.23,0.25,0,0.047,0.236,0.216,0.007,0.238,0.426,0.001,0.585,0.208,0.266,0.284,0.088,0.155,0.038,0.082,0.313,0.162,0.051,0.035,0.08,0.02
68,0.005,0.002,0.003,0.019,0.081,0.017,0.002,0.002,0.167,0.002,0.001,0.005,0.006,0.002,0.333,0.296,0.308,0.438,0.022,0.093,0.039,0.157,0.525,0.364,0.09,0.385,0.19,0.192,0.002,0.001,0.001,0.017,0.133,0.008,0.001,0,0.124,0.003,0,0.002,0.001,0.002,0.435,0.249,0.342,0.483,0.004,0.06,0.008,0.077,0.419,0.393,0.035,0.297,0.229,0.185
69,0.004,0.002,0.007,0.018,0.214,0.059,0.005,0.021,0.231,0.013,0.001,0.009,0.009,0.001,0.313,0.248,0.283,0.276,0.014,0.125,0.077,0.36,0.588,0.391,0.132,0.345,0.349,0.061,0.002,0.001,0.003,0.022,0.211,0.109,0.002,0.001,0.246,0.025,0,0.005,0.004,0.001,0.282,0.253,0.368,0.372,0.006,0.114,0.027,0.368,0.676,0.458,0.12,0.444,0.394,0.057
70,0.007,0.002,0.004,0.05,0.214,0.114,0.001,0.01,0.205,0.008,0.001,0.007,0.003,0.001,0.397,0.256,0.353,0.357,0.024,0.072,0.037,0.205,0.415,0.364,0.075,0.179,0.367,0.196,0.002,0.002,0.01,0.053,0.023,0.17,0.001,0.004,0.08,0.003,0.001,0.003,0.003,0.001,0.287,0.25,0.387,0.317,0.037,0.078,0.012,0.207,0.408,0.416,0.091,0.096,0.65,0.165
71,0.008,0.005,0.07,0.011,0.215,0.122,0.004,0.038,0.24,0.02,0.001,0.016,0.02,0.001,0.258,0.223,0.234,0.241,0.042,0.128,0.144,0.196,0.425,0.257,0.054,0.066,0.101,0.183,0.003,0.004,0.021,0.012,0.198,0.19,0,0.005,0.246,0.004,0,0.004,0.039,0,0.314,0.239,0.258,0.189,0.026,0.134,0.033,0.114,0.404,0.237,0.039,0.061,0.119,0.282
72,0.007,0.002,0.002,0.01,0.167,0.061,0.003,0.014,0.184,0.111,0.001,0.07,0.063,0.002,0.372,0.245,0.368,0.329,0.036,0.24,0.132,0.327,0.528,0.271,0.03,0.031,0.279,0.094,0.002,0.001,0.001,0.004,0.239,0.116,0.001,0.001,0.162,0.042,0,0.058,0.009,0.001,0.318,0.209,0.304,0.352,0.024,0.181,0.092,0.287,0.483,0.289,0.023,0.006,0.313,0.117
73,0.006,0.002,0.006,0.045,0.161,0.117,0.006,0.027,0.223,0.019,0.004,0.044,0.016,0.003,0.337,0.261,0.404,0.384,0.067,0.218,0.102,0.451,0.669,0.425,0.068,0.178,0.219,0.068,0.002,0.001,0.015,0.076,0.113,0.087,0.001,0.006,0.185,0.005,0,0.01,0.046,0.001,0.365,0.296,0.443,0.321,0.036,0.286,0.121,0.45,0.75,0.276,0.063,0.164,0.126,0.073
74,0.005,0.002,0.002,0.005,0.175,0.131,0.01,0.022,0.236,0.246,0.016,0.195,0.124,0.003,0.464,0.192,0.533,0.339,0.102,0.26,0.177,0.426,0.546,0.273,0.023,0.145,0.048,0.029,0.005,0.001,0.002,0.004,0.182,0.189,0.002,0.003,0.187,0.25,0.006,0.19,0.038,0.001,0.431,0.134,0.525,0.403,0.105,0.197,0.102,0.36,0.598,0.211,0.069,0.162,0.074,0.062
75,0.014,0.002,0.039,0.073,0.217,0.161,0.002,0.004,0.202,0.003,0.002,0.008,0.004,0.001,0.287,0.227,0.393,0.433,0.066,0.182,0.088,0.312,0.46,0.31,0.051,0.121,0.221,0.116,0.007,0.001,0.003,0.009,0.014,0.031,0.001,0.004,0,0.001,0,0.001,0.001,0,0.223,0.036,0.346,0.405,0.093,0.418,0.188,0.345,0.525,0.069,0.092,0.152,0.421,0.215
76,0.006,0.002,0.003,0.005,0.231,0.187,0.008,0.046,0.232,0.056,0.005,0.066,0.077,0.006,0.352,0.255,0.24,0.297,0.033,0.119,0.022,0.138,0.368,0.145,0.01,0.05,0.047,0.063,0.01,0.003,0.012,0.011,0.248,0.138,0.001,0.035,0.238,0.023,0.001,0.008,0.009,0.002,0.258,0.232,0.256,0.303,0.024,0.096,0.028,0.072,0.329,0.111,0.007,0.058,0.026,0.105
77,0.009,0.002,0.004,0.004,0.213,0.194,0.004,0.04,0.226,0.071,0.002,0.017,0.026,0.001,0.316,0.245,0.229,0.233,0.012,0.103,0.034,0.124,0.367,0.263,0.01,0.031,0.101,0.08,0.014,0.001,0.001,0.009,0.175,0.149,0.001,0.008,0.245,0.007,0,0.005,0.007,0.001,0.46,0.196,0.316,0.236,0.003,0.041,0.026,0.068,0.471,0.239,0.004,0.031,0.113,0.055
78,0.044,0.002,0.005,0.002,0.184,0.057,0.003,0.023,0.212,0.021,0.003,0.041,0.005,0.002,0.274,0.212,0.251,0.258,0.006,0.041,0.026,0.07,0.311,0.12,0.014,0.009,0.015,0.018,0.094,0.003,0.001,0.001,0.064,0.079,0,0.001,0.149,0.032,0.002,0.019,0.001,0.001,0.216,0.136,0.254,0.26,0.003,0.046,0.009,0.03,0.269,0.105,0.002,0.007,0.015,0.015
79,0.007,0.002,0.001,0.002,0.115,0.188,0.004,0.012,0.192,0.021,0.001,0.06,0.008,0.002,0.274,0.123,0.249,0.18,0.021,0.094,0.016,0.087,0.325,0.228,0.009,0.015,0.024,0.012,0.007,0.002,0,0.001,0.085,0.129,0,0.001,0.246,0.007,0,0.167,0,0,0.294,0.17,0.371,0.153,0.006,0.11,0.008,0.06,0.284,0.255,0.01,0.012,0.013,0.003
80,0.01,0.002,0.008,0.002,0.171,0.092,0.002,0.024,0.242,0.082,0.003,0.103,0.115,0.003,0.33,0.25,0.257,0.238,0.027,0.136,0.105,0.171,0.359,0.133,0.029,0.041,0.123,0.035,0.007,0.002,0.002,0.002,0.001,0.203,0,0.027,0.014,0.047,0.005,0.05,0.147,0.004,0.372,0.076,0.189,0.244,0.014,0.186,0.076,0.111,0.32,0.095,0.013,0.029,0.227,0.039
81,0.013,0.005,0.007,0.004,0.062,0.042,0.018,0.041,0.083,0.112,0.085,0.314,0.33,0.068,0.784,0.175,0.565,0.357,0.108,0.206,0.026,0.068,0.271,0.118,0.055,0.033,0.083,0.042,0.013,0.003,0.003,0.002,0.066,0.016,0.001,0.002,0.053,0.125,0.034,0.106,0.061,0.006,0.875,0.218,0.699,0.491,0.173,0.205,0.009,0.024,0.276,0.194,0.068,0.01,0.08,0.013
82,0.008,0.003,0.004,0.023,0.214,0.173,0.016,0.087,0.221,0.109,0.016,0.126,0.122,0.003,0.393,0.259,0.387,0.323,0.057,0.199,0.126,0.207,0.574,0.378,0.033,0.213,0.223,0.102,0.002,0.002,0.03,0.025,0.238,0.094,0.004,0.103,0.209,0.184,0.006,0.109,0.028,0.001,0.433,0.261,0.393,0.396,0.127,0.333,0.026,0.323,0.703,0.432,0.017,0.228,0.262,0.179
83,0.008,0.002,0.005,0.005,0.203,0.151,0.004,0.054,0.231,0.174,0.023,0.205,0.271,0.03,0.48,0.213,0.461,0.324,0.079,0.228,0.091,0.342,0.523,0.253,0.043,0.15,0.085,0.068,0.012,0.001,0.002,0.002,0.201,0.231,0.001,0.037,0.175,0.154,0.004,0.193,0.171,0.002,0.405,0.238,0.409,0.239,0.155,0.223,0.093,0.54,0.571,0.374,0.023,0.293,0.05,0.131
84,0.007,0.002,0.028,0.002,0.22,0.126,0.002,0.006,0.197,0.007,0.01,0.019,0.029,0.002,0.354,0.23,0.379,0.246,0.028,0.137,0.057,0.108,0.473,0.204,0.012,0.03,0.036,0.03,0.007,0.002,0.003,0.001,0.227,0.19,0.002,0.004,0.212,0.002,0.006,0.009,0.006,0.001,0.277,0.228,0.289,0.268,0.026,0.138,0.028,0.049,0.428,0.111,0.004,0.003,0.006,0.015
85,0.016,0.002,0.003,0.007,0.18,0.087,0.003,0.01,0.221,0.097,0.004,0.087,0.11,0.002,0.353,0.24,0.4,0.398,0.047,0.183,0.06,0.407,0.57,0.386,0.031,0.129,0.178,0.118,0.005,0.002,0.015,0.011,0.004,0.093,0.001,0.005,0.106,0.011,0.001,0.012,0.018,0.001,0.283,0.066,0.324,0.058,0.012,0.035,0.042,0.061,0.427,0.293,0.012,0.106,0.123,0.083
86,0.01,0.003,0.056,0.127,0.184,0.008,0.003,0.003,0.216,0.002,0.002,0.004,0.002,0.004,0.255,0.116,0.129,0.12,0.01,0.074,0.014,0.089,0.395,0.293,0.106,0.126,0.378,0.221,0.004,0.003,0.016,0.145,0.11,0.011,0.001,0.001,0.247,0.002,0.001,0.001,0.002,0,0.312,0.25,0.115,0.187,0.002,0.092,0.018,0.058,0.353,0.145,0.067,0.104,0.349,0.204
87,0.044,0.003,0.003,0.002,0.206,0.116,0.008,0.126,0.242,0.119,0.029,0.139,0.164,0.006,0.42,0.182,0.316,0.273,0.031,0.172,0.096,0.157,0.372,0.126,0.031,0.026,0.029,0.047,0.037,0.002,0.002,0.007,0.226,0.23,0.001,0.066,0.247,0.224,0.016,0.047,0.06,0.001,0.354,0.213,0.272,0.132,0.014,0.167,0.04,0.144,0.283,0.069,0.032,0.063,0.028,0.031
88,0.022,0.003,0.004,0.001,0.115,0.105,0.003,0.007,0.175,0.004,0.003,0.014,0.009,0.005,0.231,0.134,0.139,0.132,0.009,0.072,0.01,0.015,0.26,0.125,0.022,0.013,0.026,0.04,0.012,0.002,0.001,0.002,0.129,0.073,0,0.001,0.181,0.002,0.002,0.015,0.005,0.001,0.241,0.147,0.19,0.113,0.014,0.1,0.014,0.042,0.278,0.187,0.063,0.073,0.074,0.12
89,0.012,0.002,0.005,0.029,0.159,0.107,0.008,0.013,0.201,0.009,0.003,0.005,0.003,0.005,0.252,0.203,0.277,0.269,0.005,0.119,0.015,0.038,0.4,0.334,0.008,0.163,0.161,0.171,0.008,0.002,0.002,0.025,0.173,0.021,0.001,0.001,0.213,0.008,0.001,0.008,0.001,0.001,0.282,0.245,0.14,0.177,0.005,0.019,0.003,0.011,0.264,0.163,0.002,0.016,0.121,0.19
90,0.007,0.002,0.008,0.022,0.187,0.101,0.004,0.006,0.213,0.032,0.003,0.155,0.108,0.009,0.446,0.302,0.468,0.581,0.098,0.241,0.092,0.446,0.665,0.406,0.023,0.217,0.277,0.093,0.009,0.002,0.03,0.033,0.002,0.129,0.002,0.008,0.211,0.04,0.003,0.098,0.04,0.001,0.355,0.236,0.349,0.358,0.016,0.14,0.063,0.431,0.426,0.303,0.021,0.036,0.294,0.057
91,0.004,0.002,0.004,0.003,0.143,0.05,0.004,0.006,0.204,0.051,0.003,0.02,0.014,0.001,0.408,0.209,0.347,0.322,0.1,0.196,0.116,0.327,0.421,0.295,0.025,0.12,0.054,0.038,0.043,0.002,0.001,0.003,0.129,0.092,0.002,0.001,0.17,0.017,0.004,0.005,0.028,0.001,0.422,0.194,0.241,0.327,0.076,0.2,0.139,0.35,0.358,0.179,0.028,0.095,0.038,0.041
92,0.005,0.002,0.044,0.006,0.166,0.009,0.002,0.003,0.169,0.004,0.004,0.085,0.092,0.038,0.343,0.152,0.237,0.112,0.044,0.133,0.023,0.038,0.273,0.117,0.007,0.122,0.242,0.104,0.002,0.002,0.02,0.002,0.078,0.004,0,0.001,0.239,0.001,0.001,0.007,0.029,0.024,0.418,0.153,0.391,0.076,0.081,0.132,0.01,0.028,0.252,0.151,0.005,0.057,0.161,0.085
93,0.044,0.002,0.004,0.002,0.236,0.243,0.008,0.026,0.211,0.195,0.036,0.21,0.116,0.014,0.397,0.188,0.236,0.203,0.033,0.105,0.03,0.043,0.297,0.11,0.03,0.028,0.02,0.03,0.019,0.002,0.002,0.005,0.244,0.372,0.001,0.006,0.211,0.125,0.003,0.242,0.162,0.002,0.392,0.205,0.211,0.277,0.048,0.107,0.017,0.069,0.291,0.082,0.007,0.027,0.03,0.015
94,0.009,0.026,0.057,0.016,0.209,0.182,0.021,0.056,0.228,0.167,0.023,0.096,0.103,0.003,0.479,0.208,0.332,0.212,0.02,0.114,0.028,0.112,0.321,0.182,0.009,0.054,0.047,0.076,0.02,0.034,0.065,0.022,0.245,0.242,0.023,0.006,0.247,0.155,0.003,0.143,0.068,0.001,0.352,0.257,0.4,0.193,0.032,0.135,0.033,0.11,0.394,0.216,0.01,0.011,0.065,0.028
95,0.004,0.002,0.003,0.003,0.013,0.014,0.004,0.016,0.169,0.006,0.025,0.178,0.258,0.043,0.481,0.148,0.451,0.344,0.067,0.279,0.023,0.048,0.258,0.095,0.004,0.031,0.038,0.016,0.055,0.003,0.005,0.003,0.001,0.004,0.001,0.001,0.01,0.002,0.027,0.07,0.158,0.006,0.192,0.015,0.33,0.125,0.038,0.261,0.008,0.018,0.176,0.047,0.004,0.025,0.03,0.009
96,0.006,0.002,0.01,0.04,0.18,0.078,0.005,0.024,0.22,0.034,0.005,0.079,0.038,0.015,0.388,0.271,0.481,0.49,0.041,0.198,0.201,0.333,0.557,0.439,0.093,0.26,0.257,0.257,0.032,0.002,0.003,0.05,0.227,0.031,0.005,0.008,0.145,0.017,0.002,0.027,0.014,0.002,0.286,0.256,0.302,0.218,0.027,0.145,0.24,0.296,0.574,0.464,0.138,0.234,0.252,0.221
97,0.006,0.002,0.005,0.003,0.181,0.073,0.002,0.038,0.219,0.015,0.001,0.003,0.004,0.003,0.255,0.219,0.204,0.169,0.002,0.034,0.01,0.017,0.35,0.172,0.01,0.025,0.029,0.03,0.005,0.003,0.003,0.006,0.175,0.125,0.001,0.015,0.23,0.006,0,0.004,0.001,0.001,0.254,0.181,0.19,0.139,0.002,0.079,0.019,0.019,0.378,0.087,0.021,0.058,0.033,0.042
98,0.013,0.004,0.014,0.003,0.225,0.263,0.016,0.078,0.25,0.204,0.026,0.204,0.137,0.037,0.571,0.259,0.481,0.465,0.263,0.271,0.109,0.259,0.409,0.188,0.023,0.034,0.139,0.069,0.012,0.004,0.007,0.003,0.233,0.323,0.004,0.061,0.249,0.093,0.101,0.271,0.126,0.014,0.609,0.247,0.595,0.561,0.2,0.086,0.05,0.17,0.356,0.136,0.024,0.008,0.065,0.088
99,0.007,0.003,0.012,0.006,0.148,0.034,0.002,0.011,0.223,0.004,0.002,0.003,0.002,0.001,0.262,0.26,0.269,0.219,0.007,0.071,0.02,0.066,0.329,0.185,0.021,0.02,0.107,0.084,0.003,0.003,0.008,0.015,0.143,0.107,0.002,0.04,0.247,0.004,0.001,0.002,0.002,0.002,0.295,0.27,0.309,0.18,0.012,0.118,0.011,0.024,0.301,0.138,0.017,0.011,0.109,0.058
100,0.009,0.002,0.01,0.003,0.096,0.044,0.009,0.04,0.202,0.016,0.006,0.02,0.044,0.005,0.441,0.246,0.332,0.313,0.06,0.163,0.049,0.032,0.325,0.293,0.007,0.024,0.019,0.021,0.005,0.002,0.007,0.005,0.013,0.015,0.001,0.007,0.004,0.003,0.001,0.002,0.027,0.002,0.274,0.052,0.303,0.33,0.039,0.08,0.042,0.047,0.265,0.227,0.008,0.028,0.022,0.024
101,0.008,0.003,0.084,0.051,0.193,0.201,0.007,0.012,0.23,0.031,0.004,0.165,0.143,0.011,0.45,0.279,0.296,0.453,0.084,0.155,0.121,0.248,0.577,0.304,0.047,0.281,0.482,0.292,0.063,0.004,0.1,0.105,0.167,0.137,0.002,0.004,0.246,0.016,0.001,0.076,0.104,0.003,0.508,0.26,0.276,0.581,0.061,0.368,0.145,0.422,0.708,0.324,0.072,0.465,0.572,0.198
102,0.008,0.002,0.006,0.008,0.231,0.268,0.011,0.082,0.25,0.041,0.012,0.181,0.069,0.026,0.535,0.269,0.501,0.446,0.068,0.186,0.234,0.259,0.532,0.267,0.024,0.23,0.059,0.131,0.038,0.003,0.018,0.014,0.243,0.261,0.002,0.018,0.241,0.011,0.004,0.108,0.03,0.007,0.483,0.24,0.364,0.414,0.017,0.074,0.105,0.264,0.437,0.316,0.011,0.171,0.085,0.03
103,0.007,0.003,0.084,0.096,0.231,0.095,0.003,0.004,0.189,0.002,0.001,0.006,0.012,0.005,0.27,0.136,0.154,0.11,0.02,0.148,0.025,0.114,0.434,0.272,0.075,0.164,0.336,0.209,0.007,0.008,0.095,0.123,0.243,0.061,0.001,0.006,0.226,0.001,0,0.003,0.006,0.003,0.264,0.017,0.059,0.184,0.011,0.062,0.037,0.045,0.342,0.267,0.037,0.246,0.273,0.111
104,0.005,0.002,0.006,0.003,0.037,0.019,0.002,0.012,0.183,0.003,0.004,0.021,0.007,0.005,0.414,0.217,0.419,0.204,0.053,0.154,0.041,0.089,0.334,0.189,0.011,0.062,0.163,0.032,0.002,0.002,0.01,0.005,0.037,0.037,0.003,0.006,0.222,0.003,0.022,0.125,0.011,0.002,0.525,0.265,0.469,0.176,0.144,0.257,0.065,0.084,0.404,0.31,0.017,0.213,0.195,0.054
105,0.005,0.002,0.037,0.09,0.199,0.118,0.008,0.048,0.232,0.152,0.012,0.153,0.151,0.005,0.423,0.274,0.47,0.46,0.113,0.244,0.124,0.35,0.593,0.299,0.104,0.331,0.181,0.167,0.008,0.001,0.019,0.075,0.143,0.168,0.005,0.041,0.201,0.228,0.006,0.069,0.221,0.001,0.421,0.212,0.606,0.386,0.037,0.352,0.192,0.431,0.719,0.259,0.042,0.322,0.104,0.059
106,0.007,0.002,0.025,0.036,0.065,0.052,0.008,0.013,0.063,0.011,0.034,0.178,0.108,0.056,0.286,0.075,0.292,0.257,0.067,0.132,0.038,0.045,0.21,0.044,0.003,0.071,0.093,0.049,0.021,0.002,0.045,0.037,0.06,0.025,0.007,0.002,0.034,0.002,0.064,0.137,0.115,0.027,0.296,0.223,0.3,0.312,0.042,0.146,0.02,0.02,0.27,0.04,0.003,0.037,0.125,0.048
,0.005,0.002,0.002,0.002,0.174,0.029,0.002,0.023,0.205,0.007,0.004,0.165,0.075,0.033,0.387,0.061,0.12,0.069,0.025,0.12,0.025,0.054,0.323,0.176,0.003,0.051,0.045,0.009,0.01,0.003,0.002,0.002,0.235,0.056,0.003,0.007,0.166,0.004,0.003,0.118,0.077,0.017,0.478,0.054,0.151,0.14,0.019,0.15,0.044,0.149,0.299,0.061,0.003,0.093,0.039,0.014

==> data/profile-qwen2.5-7b.csv <==
context-len-K,prefill-memory-naive,prefill-memory-kvzip,prefill-memory-gate,prefill-time-naive,prefill-time-kvzip,prefill-time-gate,time-token-naive,time-token-gate,decode-memory-naive,decode-memory-gate
160,9.2,9.2,2.83,19,61,12,29.8,22.3,9.2,2.76
240,13.8,13.8,4.19,39,126,20,39.4,24.1,13.8,4.14
320,18.4,18.4,5.56,66,216,32,48.6,26.1,18.4,5.52

==> data/qwen2.5-7b.csv <==
ratio,kvzip-kv,gate-kv,snap-kv,expect-kv,duo-kv,kvzip-prefix,gate-prefix,snap-prefix,expect-prefix,duo-prefix,kvzip-repoqa,gate-repoqa,snap-repoqa,expect-repoqa,duo-repoqa,kvzip-squad,gate-squad,snap-squad,expect-squad,duo-squad,kvzip-gsm,gate-gsm,snap-gsm,expect-gsm,duo-gsm,kvzip-choice,gate-choice,snap-choice,expect-choice,duo-choice,kvzip-qa,gate-qa,snap-qa,expect-qa,duo-qa,kvzip-summary,gate-summary,snap-summary,expect-summary,duo-summary,kvzip-vt,gate-vt,snap-vt,expect-vt,duo-vt,kvzip-mf,gate-mf,snap-mf,expect-mf,duo-mf,kvzip-manyshot,gate-manyshot,snap-manyshot,expect-manyshot,duo-manyshot,kvzip-mrcr,gate-mrcr,snap-mrcr,expect-mrcr,duo-mrcr
1,68.2,68.2,68.2,68.2,68.2,50,50,50,50,50,58.6,58.6,58.6,58.6,58.6,93.2,93.2,93.2,93.2,93.2,70,70,70,70,70,79.2,79.2,79.2,79.2,79.2,39.4,39.4,39.4,39.4,39.4,36.6,36.6,36.6,36.6,36.6,41.1,41.1,41.1,41.1,41.1,33.2,33.2,33.2,33.2,33.2,37.8,37.8,37.8,37.8,37.8,27.7,27.7,27.7,27.7,27.7
0.75,66.8,68.8,22.2,62.4,53,51,46.8,14.8,51.8,51.6,59.1,58.2,43.6,59.8,58,93.3,93.9,79.7,93.2,93.9,71,72,63,69,68,79.2,81.9,80.6,81.9,75,40.1,43.5,41.8,39.3,42.2,36.9,36.8,36.3,36.7,36.6,41.2,41.9,29.7,37.2,40.2,33,33.2,33.5,34.5,33.8,37.4,37.3,35.9,36.7,36.3,28.2,27.5,21,28.06,25.9
0.5,66.4,71.6,5.4,56,37.4,41.2,48.2,4.4,53.8,46.6,57.7,60.9,25,49.8,56.8,93.9,93.6,53.9,91.2,94.3,71,68,27,69,67,77.8,77.8,66.2,86.1,72.2,43.3,41,41.5,41.4,40.4,36.3,36.6,35,35.5,36.3,41,40.4,26.8,40.8,32.6,34,34.2,33.3,36.8,31.5,35.9,37.8,36.3,34.4,35.6,28.4,27,15,21,23.2
0.4,66.8,66.4,3.4,41,34,34,53.8,4.6,39.4,38.2,58.9,59.6,15.5,31.6,56.6,94.1,93.8,42.8,86.7,92.7,67,67,21,71,63,79.2,75,59.3,77.8,73.6,42.9,43.4,36.7,43.3,37.7,36.4,36.7,34.1,34.7,35.1,40.2,40.4,24.7,42.3,27.5,34.5,34,32.8,36.2,30,35.9,37.9,36.7,35.2,34.4,27.6,27.2,14.2,16.81,21.7
0.3,68.4,65.4,2.4,9.8,12,23,51.6,3.8,21.6,3.4,57.1,59.1,9.3,11.8,28.9,94.7,93.3,34.1,73,88.4,67,66,16,63,50,76.4,75,59.3,76.4,73.6,43.9,44.5,32.3,42.5,34.7,36,36.7,33.6,32.9,33.4,40.6,42.7,22.3,36.2,24.8,34.7,34.2,30.8,35,30.8,34.8,35.9,34.8,34.4,34.1,26.9,26,12.6,13.29,16.7
0.2,36.2,45.2,2.2,1.4,1.8,3,39.2,3.4,0.8,3.2,52.1,57.7,5,5,3.4,93.3,92.7,25.6,54.8,25.2,65,63,6,36,26,70.8,72.2,56,69.4,56.5,43.9,44.1,29.8,37.7,19.2,35.5,36.3,31.9,30.2,28.5,40.1,46.1,17.4,20.2,4,35.5,32.3,29.2,26.5,17.3,33.7,33,34.1,33.7,31.9,23.3,21.3,10.9,10.27,9.5

==> data/trimkv.csv <==
ratio,trimkv-retv,gate-retv,trimkv-qa,gate-qa,trimkv-redun,gate-redun,trimkv-all,gate-all
1,1,1,1,1,1,1,1,1
0.75,0.835,1.002,1.005,0.994,1.046,1.034,0.962,1.01
0.5,0.557,0.993,0.985,0.995,1.029,1.024,0.857,1.004
0.4,0.485,0.992,0.967,0.995,1.018,1.019,0.824,1.002
0.3,0.423,0.955,0.975,0.973,0.995,1.031,0.798,0.987
0.2,0.287,0.679,0.958,0.951,0.965,1.044,0.737,0.892
